Low state in the post-nova V1315 Aql

Using Asteroid Terrestrial-impact Last Alert System (ATLAS) and Zwicky Transient Facility (ZTF) data, I found that the SW Sex star V1315 Aql entered a low state early in 2023. As far as I know, this is the first such an event since the discovery of this object with observations dating back to 1948. This object is renowned for its nova shell and the nova explosion was estimated to occur 500-1200 yr ago, although no direct detection of a nova eruption was present in the historical record. The present low state probably occurred as the mass-transfer rate from the nova-irradiated secondary decreased secularly. The present low state would provide an opportunity to study the secondary in detail, which has been hampered by the luminous accretion disk in the past. I also provide the recent light curve of the classical nova LV Vul, which now shows high and low states 50 yr after the nova eruption.

==> abst.inc <==
Using Asteroid Terrestrial-impact Last Alert System (ATLAS)
and Zwicky Transient Facility (ZTF) data, I found
that the SW Sex star V1315 Aql entered a low state
early in 2023.  As far as I know, this is the first such
an event since the discovery of this object with observations
dating back to 1948.  This object is renowned for its
nova shell and the nova explosion was estimated to occur
500--1200~yr ago, although no direct detection of a nova
eruption was present in the historical record.
The present low state probably occurred as the mass-transfer
rate from the nova-irradiated secondary decreased secularly.
The present low state would provide an opportunity to
study the secondary in detail, which has been hampered
by the luminous accretion disk in the past.
I also provide the recent light curve of the classical nova
LV Vul, which now shows high and low states 50~yr after
the nova eruption.


==> objlist.inc <==
V1315 Aql,
V363 Aur,
IV Cep,
DQ Her,
CP Lac,
DK Lac,
HR Lyr,
V400 Per,
VY Scl,
LX Ser,
SW Sex,
LV Vul,
KPD 1911$+$1212,
SVS 8130
